AbacusSummit: A Massive Set of High-Accuracy, High-Resolution $N$-Body Simulations

We present the public data release of the AbacusSummit cosmological $N$-body simulation suite, produced with the $\texttt{Abacus}$ $N$-body code on the Summit supercomputer of the Oak Ridge Leadership Computing Facility. $\texttt{Abacus}$ achieves $\mathcal{O}\left(10^{-5}\right)$ median fractional force error at superlative speeds, calculating 70M particle updates per second per node at early times, and 45M particle updates per second per node at late times. The simulation suite totals roughly 60 trillion particles, the core of which is a set of 139 simulations with particle mass $2\times10^{9}\,h^{-1}\mathrm{M}_\odot$ in box size $2\,h^{-1}\mathrm{Gpc}$. The suite spans 97 cosmological models, including Planck 2018, previous flagship simulation cosmologies, and a linear derivative and cosmic emulator grid. A sub-suite of 1883 boxes of size $500\,h^{-1}\mathrm{Mpc}$ is available for covariance estimation. AbacusSummit data products span 33 epochs from $z=8$ to $0.1$ and include lightcones, full particle snapshots, halo catalogs, and particle subsets sampled consistently across redshift. AbacusSummit is the largest high-accuracy cosmological $N$-body data set produced to date.

==> cosmologies.csv <==
root               , notes                                                                , omega_b , omega_cdm , h      , A_s       , n_s    , alpha_s , N_ur   , N_ncdm , omega_ncdm , w0_fld , wa_fld , sigma8_m , sigma8_cb
abacus_cosm000     , "Baseline LCDM, Planck 2018 base_plikHM_TTTEEE_lowl_lowE_lensing mean", 0.02237 ,  0.1200   , 0.6736 , 2.0830e-9 , 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.807952 , 0.811355
abacus_cosm001     , "WMAP9+ACT+SPT LCDM, Calabrese++ 2017                                ", 0.02242 ,  0.1134   , 0.7030 , 2.0376e-9 , 0.9638 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.776779 , 0.780222
abacus_cosm002     , "wCDM with thawing model w0 = -0.7, wa = -0.5                        ", 0.02237 ,  0.1200   , 0.6278 , 2.3140e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -0.7   , -0.5    , 0.808189 , 0.811577
abacus_cosm003     , "Neff=3.70, from base_nnu_plikHM_TT_lowl_lowE_Riess18_post_BAO       ", 0.02260 ,  0.1291   , 0.7160 , 2.2438e-9 , 0.9876 , 0.0     , 2.6868 , 1      , 0.00064420 , -1.0   , 0.0    , 0.855190 , 0.858583
abacus_cosm004     , "Low sigma8_matter = 0.75, otherwise Baseline LCDM                   ", 0.02237 ,  0.1200   , 0.6736 , 1.7949e-9 , 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.749999 , 0.753159
abacus_cosm009     , "Baseline LCDM with massless neutrinos matching omega_cb & sigma8_cb ", 0.02237 ,  0.1200   , 0.6736 , 2.0417e-9 , 0.9649 , 0.0     , 3.046  , 0      , 0.0        , -1.0   , 0.0    , 0.811362 ,0.811362
abacus_cosm010     , "AbacusCosmos Planck LCDM cosmology                                  ", 0.02222 ,  0.1199   , 0.6726 , 2.100e-9  , 0.9652 , 0.0     , 3.04   , 0      , 0.0        , -1.0   , 0.0    , 0.823630 ,0.823630
abacus_cosm011     , "AbacusCosmos Planck LCDM cosmology +10% in sigma8                   ", 0.02222 ,  0.1199   , 0.6726 , 2.541e-9  , 0.9652 , 0.0     , 3.04   , 0      , 0.0        , -1.0   , 0.0    , 0.905993 ,0.905993
abacus_cosm012     , "Euclid Flagship1 LCDM, sigma8_m=0.8279                              ", 0.02200 ,  0.1212   , 0.6700 , 2.1000e-9 , 0.9600 , 0.0     , 3.046  , 0      , 0.0        , -1.0   , 0.0    , 0.827899 ,0.827899
abacus_cosm013     , "Euclid Flagship2 LCDM, sigma8_m=0.813715, sigma8_cb=0.817135        ", 0.02200 ,  0.1206   , 0.6700 , 2.1000e-9 , 0.9600 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.813715 , 0.817135
abacus_cosm014     , "OuterRim LCDM, sigma8=0.80                                          ", 0.02258 ,  0.1109   , 0.7100 , 2.1591e-9 , 0.9630 , 0.0     , 3.046  , 0      , 0.0        , -1.0   , 0.0    , 0.800000 ,0.800000
abacus_cosm015     , "DarkSky LCDM, sigma8=0.835                                          ", 0.02215 ,  0.1175   , 0.6880 , 2.1852e-9 , 0.9688 , 0.0     , 3.046  , 0      , 0.0        , -1.0   , 0.0    , 0.835005 ,0.835005
abacus_cosm016     , "Horizon Run 4 LCDM, sigma8=0.7937                                   ", 0.02281 ,  0.1120   , 0.7200 , 2.0996e-9 , 0.9600 , 0.0     , 3.046  , 0      , 0.0        , -1.0   , 0.0    , 0.793693 ,0.793693
abacus_cosm017     , "IllustrisTNG LCDM, sigma8=0.8159                                    ", 0.02230 ,  0.1194   , 0.6774 , 2.0671e-9 , 0.9667 , 0.0     , 3.046  , 0      , 0.0        , -1.0   , 0.0    , 0.815903 ,0.815903
abacus_cosm018     , "MultiDark Planck LCDM, sigma8=0.8228                                ", 0.02214 ,  0.1189   , 0.6777 , 2.1022e-9 , 0.9600 , 0.0     , 3.046  , 0      , 0.0        , -1.0   , 0.0    , 0.819708 ,0.819708
abacus_cosm019     , "Baseline LCDM with two 0.06 eV neutrinos                            ", 0.02237 ,  0.1200   , 0.6683 , 2.1353e-09, 0.9649 , 0.0     , 1.0196 , 2      , "0.00064420,0.00064420" , -1.0   , 0.0    ,0.805050 , 0.811826  
abacus_cosm020     , "Baseline LCDM w/ massless neutrinos matching theta_star & sigma8_cb ", 0.02237 ,  0.1200   , 0.6790 , 2.0342e-09, 0.9649 , 0.0     , 3.046  , 0      , 0.0        , -1.0   , 0.0    , 0.811350 ,0.811350  
abacus_cosm021     , "MassiveNUs massless base                                            ", 0.02254 ,  0.12446  , 0.700  , 2.1000e-09, 0.9700 , 0.0     , 3.046  , 0      , 0.0        , -1.0   , 0.0    ,0.849842 ,0.849842  
abacus_cosm022     , "MassiveNUs with one 0.1 eV massive neutrino species                 ", 0.02254 ,  0.12339  , 0.700  , 2.1000e-09, 0.9700 , 0.0     , 2.0328 , 1      , 0.001074   , -1.0   , 0.0    ,0.824961 , 0.830296  
abacus_cosm100     , "Baseline +2% ln(omega_b)                                            ", 0.02282 ,  0.1200   , 0.6777 , 2.0934e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808181 , 0.811575
abacus_cosm101     , "Baseline -2% ln(omega_b)                                            ", 0.02193 ,  0.1200   , 0.6696 , 2.0751e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808156 , 0.811570
abacus_cosm102     , "Baseline +3.3% ln(omega_c)                                          ", 0.02237 ,  0.1240   , 0.6597 , 2.0205e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808270 , 0.811574
abacus_cosm103     , "Baseline -3.3% ln(omega_c)                                          ", 0.02237 ,  0.1161   , 0.6877 , 2.1541e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808075 , 0.811582
abacus_cosm104     , "Baseline +0.01 n_s                                                  ", 0.02237 ,  0.1200   , 0.6736 , 2.0684e-09, 0.9749 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808166 , 0.811572
abacus_cosm105     , "Baseline -0.01 n_s                                                  ", 0.02237 ,  0.1200   , 0.6736 , 2.0999e-09, 0.9549 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808177 , 0.811580
abacus_cosm106     , "Baseline +0.02 nrun                                                 ", 0.02237 ,  0.1200   , 0.6736 , 2.0638e-09, 0.9649 , 0.02    , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808181 , 0.811586
abacus_cosm107     , "Baseline -0.02 nrun                                                 ", 0.02237 ,  0.1200   , 0.6736 , 2.1045e-09, 0.9649 , -0.02   , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808168 , 0.811571
abacus_cosm108     , "Baseline +0.1 w0                                                    ", 0.02237 ,  0.1200   , 0.6444 , 2.2390e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -0.9   , 0.0    , 0.808177 , 0.811570
abacus_cosm109     , "Baseline -0.1 w0                                                    ", 0.02237 ,  0.1200   , 0.7037 , 1.9465e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.1   , 0.0    , 0.808161 , 0.811576
abacus_cosm110     , "Baseline +0.4 wa, -0.1 w0                                           ", 0.02237 ,  0.1200   , 0.6698 , 2.1219e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.1   , 0.4    , 0.808170 , 0.811572
abacus_cosm111     , "Baseline -0.4 wa, +0.1 w0                                           ", 0.02237 ,  0.1200   , 0.6752 , 2.0639e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -0.9   , -0.4   , 0.808179 , 0.811584
abacus_cosm112     , "Baseline +2% sigma8                                                 ", 0.02237 ,  0.1200   , 0.6736 , 2.1672e-9 , 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.824120 , 0.827591
abacus_cosm113     , "Baseline -2% sigma8                                                 ", 0.02237 ,  0.1200   , 0.6736 , 2.0021e-9 , 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.792107 , 0.795443
abacus_cosm114     , "Baseline +0.3 nnu, +3.3% ln(omega_c), +0.01 n_s                     ", 0.02237 ,  0.1240   , 0.6947 , 2.0463e-09, 0.9749 , 0.0     , 2.3328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808245 , 0.811563
abacus_cosm115     , "Baseline -0.3 nnu, -3.3% ln(omega_c), -0.01 n_s                     ", 0.02237 ,  0.1161   , 0.6517 , 2.1211e-09, 0.9549 , 0.0     , 1.7328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808089 , 0.811582
abacus_cosm116     , "Emulator grid around baseline cosmology                             ", 0.02237 ,  0.1200   , 0.6736 , 2.3938e-09, 0.9649 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.866133 , 0.869782
abacus_cosm117     , "Baseline +0.83% ln(omega_c)                                         ", 0.02237 ,  0.1210   , 0.6701 , 2.0675e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808205 , 0.811584  
abacus_cosm118     , "Baseline -0.83% ln(omega_c)                                         ", 0.02237 ,  0.1190   , 0.6771 , 2.1014e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808152 , 0.811582  
abacus_cosm119     , "Baseline +0.003 n_s                                                 ", 0.02237 ,  0.1200   , 0.6736 , 2.0794e-09, 0.9679 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808168 , 0.811573  
abacus_cosm120     , "Baseline -0.003 n_s                                                 ", 0.02237 ,  0.1200   , 0.6736 , 2.0889e-09, 0.9619 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.808181 , 0.811585  
abacus_cosm121     , "Baseline +0.025 w0                                                  ", 0.02237 ,  0.1200   , 0.6662 , 2.1211e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -0.975   , 0.0    , 0.808169 , 0.811571  
abacus_cosm122     , "Baseline -0.025 w0                                                  ", 0.02237 ,  0.1200   , 0.6810 , 2.0483e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.025   , 0.0    , 0.808170 , 0.811577  
abacus_cosm123     , "Baseline +0.1 wa, -0.025 w0                                         ", 0.02237 ,  0.1200   , 0.6729 , 2.0915e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.025   , 0.1    , 0.808176 , 0.811580  
abacus_cosm124     , "Baseline -0.1 wa, +0.025 w0                                         ", 0.02237 ,  0.1200   , 0.6742 , 2.0778e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -0.975   , -0.1   , 0.808175 , 0.811580  
abacus_cosm125     , "Baseline +0.5% sigma8                                               ", 0.02237 ,  0.1200   , 0.6736 , 2.1039e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.811995 , 0.815415  
abacus_cosm126     , "Baseline -0.5% sigma8                                               ", 0.02237 ,  0.1200   , 0.6736 , 2.0622e-09, 0.9649 , 0.0     , 2.0328 , 1      , 0.00064420 , -1.0   , 0.0    , 0.803908 , 0.807294  
abacus_cosm130     , "Emulator grid around baseline cosmology                             ", 0.02237 ,  0.1200   , 0.6736 , 1.6140e-09, 0.9649 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.711201 , 0.714197
abacus_cosm131     , "Emulator grid around baseline cosmology                             ", 0.02237 ,  0.1086   , 0.7165 , 2.3146e-09, 0.9649 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.807866 , 0.811587
abacus_cosm132     , "Emulator grid around baseline cosmology                             ", 0.02237 ,  0.1200   , 0.6736 , 2.1791e-09, 0.9049 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.808189 , 0.811584
abacus_cosm133     , "Emulator grid around baseline cosmology                             ", 0.02237 ,  0.1200   , 0.6736 , 2.6144e-09, 0.9649 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.905163 , 0.908976
abacus_cosm134     , "Emulator grid around baseline cosmology                             ", 0.02237 ,  0.1326   , 0.6319 , 1.9066e-09, 0.9649 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.808458 , 0.811566
abacus_cosm135     , "Emulator grid around baseline cosmology                             ", 0.02237 ,  0.1200   , 0.6736 , 1.9904e-09, 1.0249 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.808160 , 0.811573
abacus_cosm136     , "Emulator grid around baseline cosmology                             ", 0.02073 ,  0.1192   , 0.6618 , 2.5239e-09, 0.9303 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.882475 , 0.886249
abacus_cosm137     , "Emulator grid around baseline cosmology                             ", 0.02212 ,  0.1271   , 0.6472 , 1.6540e-09, 0.9252 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.729693 , 0.732609
abacus_cosm138     , "Emulator grid around baseline cosmology                             ", 0.02108 ,  0.1138   , 0.6847 , 2.2282e-09, 0.9723 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.821432 , 0.825095
abacus_cosm139     , "Emulator grid around baseline cosmology                             ", 0.02416 ,  0.1128   , 0.7164 , 2.1681e-09, 0.9732 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.793003 , 0.796493
abacus_cosm140     , "Emulator grid around baseline cosmology                             ", 0.02096 ,  0.1221   , 0.6536 , 1.8126e-09, 0.9893 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.772033 , 0.775267
abacus_cosm141     , "Emulator grid around baseline cosmology                             ", 0.02381 ,  0.1272   , 0.6623 , 1.9945e-09, 0.9384 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.799575 , 0.802737
abacus_cosm142     , "Emulator grid around baseline cosmology                             ", 0.02287 ,  0.1130   , 0.7038 , 1.6701e-09, 0.9927 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.707082 , 0.710219
abacus_cosm143     , "Emulator grid around baseline cosmology                             ", 0.02206 ,  0.1278   , 0.6443 , 2.1084e-09, 0.9952 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.847522 , 0.850903
abacus_cosm144     , "Emulator grid around baseline cosmology                             ", 0.02210 ,  0.1130   , 0.6968 , 2.7653e-09, 0.9279 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.891360 , 0.895324
abacus_cosm145     , "Emulator grid around baseline cosmology                             ", 0.02428 ,  0.1186   , 0.6961 , 2.1634e-09, 0.9347 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.801404 , 0.804769
abacus_cosm146     , "Emulator grid around baseline cosmology                             ", 0.02097 ,  0.1180   , 0.6682 , 1.9020e-09, 0.9351 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.000 , 0.000  , 0.762696 , 0.765984
abacus_cosm147     , "Emulator grid around baseline cosmology                             ", 0.02113 ,  0.1215   , 0.6498 , 1.9081e-09, 0.9587 , 0.000  , 2.0328 , 1      , 0.00064420 , -0.809 , -0.628  , 0.777157 , 0.780416
abacus_cosm148     , "Emulator grid around baseline cosmology                             ", 0.02289 ,  0.1201   , 0.6199 , 1.9629e-09, 0.9380 , 0.000  , 2.0328 , 1      , 0.00064420 , -0.925 , 0.393  , 0.714913 , 0.717888
abacus_cosm149     , "Emulator grid around baseline cosmology                             ", 0.02188 ,  0.1200   , 0.6688 , 2.1521e-09, 0.9913 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.174 , 0.613  , 0.824854 , 0.828343
abacus_cosm150     , "Emulator grid around baseline cosmology                             ", 0.02248 ,  0.1216   , 0.7224 , 2.5099e-09, 0.9355 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.090 , -0.373  , 0.937655 , 0.941570
abacus_cosm151     , "Emulator grid around baseline cosmology                             ", 0.02315 ,  0.1254   , 0.6582 , 2.2686e-09, 0.9757 , 0.000  , 2.0328 , 1      , 0.00064420 , -0.826 , -0.615  , 0.860820 , 0.864288
abacus_cosm152     , "Emulator grid around baseline cosmology                             ", 0.02165 ,  0.1148   , 0.6204 , 1.7965e-09, 0.9541 , 0.000  , 2.0328 , 1      , 0.00064420 , -0.732 , -0.187  , 0.677885 , 0.680849
abacus_cosm153     , "Emulator grid around baseline cosmology                             ", 0.02192 ,  0.1199   , 0.6092 , 2.2946e-09, 0.9917 , 0.000  , 2.0328 , 1      , 0.00064420 , -0.735 , -0.172  , 0.794389 , 0.797729
abacus_cosm154     , "Emulator grid around baseline cosmology                             ", 0.02158 ,  0.1148   , 0.7426 , 2.0689e-09, 0.9538 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.076 , -0.395  , 0.838698 , 0.842413
abacus_cosm155     , "Emulator grid around baseline cosmology                             ", 0.02369 ,  0.1184   , 0.6247 , 2.0723e-09, 0.9713 , 0.000  , 2.0328 , 1      , 0.00064420 , -0.727 , -0.184  , 0.735302 , 0.738388
abacus_cosm156     , "Emulator grid around baseline cosmology                             ", 0.02202 ,  0.1261   , 0.6499 , 1.9738e-09, 0.9678 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.176 , 0.621  , 0.801974 , 0.805210
abacus_cosm157     , "Emulator grid around baseline cosmology                             ", 0.02247 ,  0.1214   , 0.6668 , 2.5108e-09, 0.9356 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.167 , 0.616  , 0.872315 , 0.875941
abacus_cosm158     , "Emulator grid around baseline cosmology                             ", 0.02201 ,  0.1262   , 0.6958 , 1.8626e-09, 0.9667 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.082 , -0.392  , 0.829816 , 0.833179
abacus_cosm159     , "Emulator grid around baseline cosmology                             ", 0.02206 ,  0.1261   , 0.5967 , 1.7977e-09, 0.9673 , 0.000  , 2.0328 , 1      , 0.00064420 , -0.726 , -0.220  , 0.718521 , 0.721402
abacus_cosm160     , "Emulator grid around baseline cosmology                             ", 0.02223 ,  0.1185   , 0.7456 , 2.0963e-09, 0.9942 , 0.000  , 2.0328 , 1      , 0.00064420 , -1.271 , 0.217  , 0.876756 , 0.880523
abacus_cosm161     , "Emulator grid around baseline cosmology                             ", 0.02282 ,  0.1274   , 0.7330 , 1.9688e-09, 0.9649 , 0.026  , 2.7283 , 1      , 0.00064420 , -1.000 , 0.000  , 0.793066 , 0.796247
abacus_cosm162     , "Emulator grid around baseline cosmology                             ", 0.02136 ,  0.1048   , 0.6383 , 2.1592e-09, 0.9297 , -0.026  , 1.3521 , 1      , 0.00064420 , -1.000 , 0.000  , 0.779589 , 0.783285
abacus_cosm163     , "Emulator grid around baseline cosmology                             ", 0.02135 ,  0.1290   , 0.7280 , 2.1689e-09, 0.9922 , -0.018  , 2.8575 , 1      , 0.00064420 , -1.000 , 0.000  , 0.838824 , 0.842187
abacus_cosm164     , "Emulator grid around baseline cosmology                             ", 0.02173 ,  0.1091   , 0.6042 , 2.0003e-09, 0.9211 , 0.016  , 1.1769 , 1      , 0.00064420 , -1.000 , 0.000  , 0.774159 , 0.777681
abacus_cosm165     , "Emulator grid around baseline cosmology                             ", 0.02225 ,  0.1278   , 0.7293 , 2.0676e-09, 1.0241 , 0.026  , 2.7558 , 1      , 0.00064420 , -1.000 , 0.000  , 0.835954 , 0.839319
abacus_cosm166     , "Emulator grid around baseline cosmology                             ", 0.02306 ,  0.1151   , 0.6826 , 2.2779e-09, 0.9691 , 0.038  , 1.9089 , 1      , 0.00064420 , -1.000 , 0.000  , 0.837463 , 0.841106
abacus_cosm167     , "Emulator grid around baseline cosmology                             ", 0.02248 ,  0.1400   , 0.7050 , 1.7321e-09, 0.9715 , -0.017  , 2.8889 , 1      , 0.00064420 , -1.000 , 0.000  , 0.768419 , 0.771255
abacus_cosm168     , "Emulator grid around baseline cosmology                             ", 0.02157 ,  0.1084   , 0.6070 , 2.5378e-09, 0.9275 , 0.016  , 1.1911 , 1      , 0.00064420 , -1.000 , 0.000  , 0.871407 , 0.875401
abacus_cosm169     , "Emulator grid around baseline cosmology                             ", 0.02189 ,  0.1222   , 0.6474 , 1.8067e-09, 0.9898 , 0.038  , 1.9109 , 1      , 0.00064420 , -1.000 , 0.000  , 0.777925 , 0.781158
abacus_cosm170     , "Emulator grid around baseline cosmology                             ", 0.02319 ,  0.1076   , 0.6418 , 1.7994e-09, 0.9387 , -0.026  , 1.3411 , 1      , 0.00064420 , -1.000 , 0.000  , 0.716059 , 0.719332
abacus_cosm171     , "Emulator grid around baseline cosmology                             ", 0.02348 ,  0.1272   , 0.6733 , 2.2585e-09, 0.9762 , -0.038  , 2.1543 , 1      , 0.00064420 , -1.000 , 0.000  , 0.852878 , 0.856267
abacus_cosm172     , "Emulator grid around baseline cosmology                             ", 0.02282 ,  0.1032   , 0.6369 , 2.1259e-09, 0.9012 , 0.017  , 1.1954 , 1      , 0.00064420 , -1.000 , 0.000  , 0.765650 , 0.769278
abacus_cosm173     , "Emulator grid around baseline cosmology                             ", 0.02322 ,  0.1161   , 0.6800 , 1.8904e-09, 0.9628 , 0.038  , 1.9049 , 1      , 0.00064420 , -1.000 , 0.000  , 0.763962 , 0.767255
abacus_cosm174     , "Emulator grid around baseline cosmology                             ", 0.02302 ,  0.1064   , 0.6427 , 2.4889e-09, 0.9437 , -0.026  , 1.3242 , 1      , 0.00064420 , -1.000 , 0.000  , 0.840113 , 0.843996
abacus_cosm175     , "Emulator grid around baseline cosmology                             ", 0.02173 ,  0.1336   , 0.6432 , 1.7429e-09, 0.9898 , -0.003  , 2.7456 , 1      , 0.00064420 , -0.911 , 0.350  , 0.708760 , 0.711484
abacus_cosm176     , "Emulator grid around baseline cosmology                             ", 0.02238 ,  0.1199   , 0.6972 , 2.3120e-09, 0.9459 , 0.036  , 1.9043 , 1      , 0.00064420 , -1.222 , 0.339  , 0.892483 , 0.896318
abacus_cosm177     , "Emulator grid around baseline cosmology                             ", 0.02239 ,  0.1344   , 0.6820 , 2.0641e-09, 1.0002 , 0.007  , 2.8643 , 1      , 0.00064420 , -0.757 , -0.443  , 0.806026 , 0.809110
abacus_cosm178     , "Emulator grid around baseline cosmology                             ", 0.02234 ,  0.1204   , 0.6542 , 1.9665e-09, 0.9424 , 0.037  , 1.8987 , 1      , 0.00064420 , -0.874 , -0.455  , 0.791239 , 0.794555
abacus_cosm179     , "Emulator grid around baseline cosmology                             ", 0.02240 ,  0.1067   , 0.5881 , 2.2365e-09, 0.9308 , -0.003  , 1.1884 , 1      , 0.00064420 , -0.755 , -0.435  , 0.775969 , 0.779541
abacus_cosm180     , "Emulator grid around baseline cosmology                             ", 0.02258 ,  0.1209   , 0.7451 , 2.2790e-09, 0.9796 , -0.034  , 2.1722 , 1      , 0.00064420 , -1.108 , -0.274  , 0.894071 , 0.897833
abacus_cosm181     , "Emulator grid around baseline cosmology                             ", 0.02169 ,  0.1112   , 0.5745 , 2.0651e-09, 0.9336 , -0.013  , 1.4059 , 1      , 0.00064420 , -0.910 , 0.350  , 0.730036 , 0.733292

